A Semismooth Newton Solver and its application to an $hp$-FE Discretization in Elastoplasticity

In this paper, we consider a class of systems of nonlinear equations, which arise in discretized mixed formulations of problems in solid mechanics by $hp$-finite elements. We introduce a semismooth Newton solver for this specific class and prove its well-definedness and local convergence. Thereby, the analysis heavily relies on a special eigenvalue interplay of two matrices involved in the considered nonlinear system. Next, we apply the general results to an $hp$-finite element discretization of a problem in elastoplasticity, which can be formulated as a system of nonlinear equations of the above type by using biorthogonal basis functions. Finally, numerical examples demonstrate the applicability and robustness of the proposed semismooth Newton solver with respect to $h$ and $p$.

==> data_ssn_h1.txt <==
1   0.485780259407107   0.036903862681078   0.000212978494062
2   0.345331800969843   0.033372487768716   0.000311668277330
3   0.273337031902293   0.037650576058537   0.000714361314279
4   0.237920714366956   0.050497814373374   0.002274852457177
5   0.095567239998016   0.032734467837459   0.003840588416261
6   0.069737433602338   0.052246738847102   0.029325514564353
7   0.008719379736790   0.015870483764359   0.052577424861912
8   0.000321469308928   0.002842816925157   0.222314425500219


==> data_ssn_hp.txt <==
1   1.374999064011070   0.134421898801072   0.001284710496240
2   0.459479877914257   0.040395530825481   0.000312224489586
3   0.430142078992341   0.049006827231158   0.000636130033222
4   0.381625764941263   0.057598569997841   0.001312078225622
5   0.272356730526706   0.056671698582617   0.002453705660266
6   0.110060909902012   0.035330396584762   0.003640653438261
7   0.021564801488952   0.014444965598636   0.006481247501453
8   0.005163825273275   0.012426841651991   0.071967963867696
9   0.000128713402904   0.001792073502111   0.347392077983998


==> data_ssn_p.txt <==
1   0.479673704269283   0.062840729049166   0.001078528988516
2   0.343613804173669   0.057506544139815   0.001610684958369
3   0.267454907402496   0.063905813875392   0.003648547197556
4   0.236990981690557   0.087889722960217   0.012087894102823
5   0.135634768398956   0.081283057682285   0.029191609240736
6   0.078722053030767   0.091819531104557   0.124914366088156
7   0.013555344667628   0.036890716166820   0.273231099402530
8   0.000217811865064   0.002486095841756   0.323884775381891

